Spin-driven jet feedback in idealised simulations of galaxy groups and clusters

We implement a black hole spin evolution and jet feedback model into SWIFT, a smoothed particle hydrodynamics code. The jet power is determined self-consistently assuming Bondi accretion, using a realistic, spin-dependant efficiency. The jets are launched along the spin axis of the black hole, resulting in natural reorientation and precession. We apply the model to idealised simulations of galaxy groups and clusters, finding that jet feedback successfully quenches gas cooling and star formation in all systems. Our group-size halo ($M_\mathrm{200}=10^{13}$ $\mathrm{M}_\odot$) is quenched by a strong jet episode triggered by a cooling flow, and it is kept quenched by a low-power jet fed from hot halo accretion. In more massive systems ($M_\mathrm{200}\geq 10^{14}$ $\mathrm{M}_\odot$), hot halo accretion is insufficient to quench the galaxies, or to keep them quenched after the first cooling episode. These galaxies experience multiple episodes of gas cooling, star formation and jet feedback. In the most massive galaxy cluster that we simulate ($M_\mathrm{200}=10^{15}$ $\mathrm{M}_\odot$), we find peak cold gas masses of $10^{10}$ $\mathrm{M}_\odot$ and peak star formation rates of a few times $100$ $\mathrm{M}_\odot\mathrm{yr}^{-1}$. These values are achieved during strong cooling flows, which also trigger the strongest jets with peak powers of $10^{47}$ $\mathrm{erg}\hspace{0.3mm}\mathrm{s}^{-1}$. These jets subsequently shut off the cooling flows and any associated star formation. Jet-inflated bubbles draw out low-entropy gas that subsequently forms dense cooling filaments in their wakes, as seen in observations.

==> legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
